Towards Practical Meshlet Compression

We propose a codec specifically designed for meshlet compression, optimized for rapid data-parallel GPU decompression within a mesh shader. Our compression strategy orders triangles in optimal generalized triangle strips (GTSs), which we generate by formulating the creation as a mixed integer linear program (MILP). Our method achieves index buffer compression rates of 16:1 compared to the vertex pipeline and crack-free vertex attribute quantization based on user preference. The 15.5 million triangles of our teaser image decompress and render in 0.59 ms on an AMD Radeon RX 7900 XTX.

==> figs/teaser_tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202305151915+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'teaser_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{509.19383624bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37748663)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{teaser_tex.pdf}}%
    \put(0.15721366,0.00157809){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{5}\smash{\begin{tabular}[t]{c}(b) Uncompressed, 160 bpv\end{tabular}}}}%
    \put(0.79683536,0.00157809){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{5}\smash{\begin{tabular}[t]{c}(d) Difference Image\end{tabular}}}}%
    \put(0.47698006,0.00157809){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{5}\smash{\begin{tabular}[t]{c}(c) Our Compression, 33 bpv\end{tabular}}}}%
    \put(0.6326035,0.24927127){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0.5}\smash{\begin{tabular}[t]{r}\footnotesize Frame Time: 12.9 ms\end{tabular}}}}%
    \put(0.31283709,0.24927127){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}\footnotesize Frame time: 17.4 ms\end{tabular}}}}%
    \put(0.49841958,0.2850775){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{5}\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.66037621,-0.79378004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10278669\unitlength}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{teaser_tex.pdf}}%
    \put(0.98067159,0.02307459){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0.5}\smash{\begin{tabular}[t]{r}\fontsize{6}{6}\selectfont $\frac{0}{255}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{teaser_tex.pdf}}%
    \put(0.98067159,0.04268303){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0.5}\smash{\begin{tabular}[t]{r}\fontsize{6}{6}\selectfont $\frac{1}{255}$\end{tabular}}}}%
    \put(0.98067159,0.15114658){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{0.5}\smash{\begin{tabular}[t]{r}\fontsize{6}{4}\selectfont $\frac{16}{255}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{teaser_tex.pdf}}%
  \end{picture}%
\endgroup%

